Neutron-capture elements in NGC 6752 multiple populations

Globular clusters have been widely studied in terms of light element variations present in their different stellar populations. However, the nature of the polluter(s) responsible for this phenomenon is still debated. The study of heavy elements and their relation to light ones can provide further constraints. In particular, we aim to explore the possible contribution of asymptotic giant branch stars of different stellar masses to the internal pollution in the cluster. We derive abundances of elements from different nucleosynthetic chains, such as Na, Mg, Ca, Sc, Cu, Y, and Ba. We did not find clear relations between the light s-process elements (represented by Y II) or heavy ones (represented by Ba II) with light elements (Li, Na or Al). This indicates that the polluter(s) responsible for the Na (Al) or Li production does not produce large amounts of Y II and Ba II. Furthermore, the comparison with models discards a possible significant contribution to the cluster pollution from AGB stars with masses lower than 5M$_{\odot}$. In addition, we found a potential CH-star in our sample.

==> Barium Paper_ToBePublished(3)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
